Detection of complex nitrogen-bearing molecule ethyl cyanide towards the hot molecular core G10.47+0.03

The studies of the complex organic molecular lines towards the hot molecular cores at millimeter and submillimeter wavelengths provide instructive knowledge about the chemical complexity in the interstellar medium (ISM). We present the detection of the rotational emission lines of the complex nitrogen-bearing molecule ethyl cyanide (C$_{2}$H$_{5}$CN) towards the chemically rich hot molecular core G10.47+0.03 using the Atacama Large Millimeter/Submillimeter Array (ALMA) band 4 observations. The estimated column density of C$_{2}$H$_{5}$CN towards the G10.47+0.03 is (7.7$\pm$0.5)$\times$10$^{16}$ cm$^{-2}$ with the high rotational temperature of 352.9$\pm$66.8 K. The estimated fractional abundance of C$_{2}$H$_{5}$CN with respect to H$_{2}$ towards the G10.47+0.03 is 5.70$\times$10$^{-9}$. We observe that the estimated fractional abundance of C$_{2}$H$_{5}$CN is similar to the existing three-phase warm-up chemical modelling abundance of C$_{2}$H$_{5}$CN. We also discuss the possible formation mechanism of C$_{2}$H$_{5}$CN towards the hot molecular cores, and we claim the barrierless and exothermic radical-radical reaction between CH$_{2}$ and CH$_{2}$CN is responsible for the production of low abundant of C$_{2}$H$_{5}$CN ($\sim$10$^{-9}$) in the grain surface of G10.47+0.03.

==> _config.yml <==
title: Author support for ASTR journal
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-slate
